ActiveGS: Active Scene Reconstruction Using Gaussian Splatting

Robotics applications often rely on scene reconstructions to enable downstream tasks. In this work, we tackle the challenge of actively building an accurate map of an unknown scene using an RGB-D camera on a mobile platform. We propose a hybrid map representation that combines a Gaussian splatting map with a coarse voxel map, leveraging the strengths of both representations: the high-fidelity scene reconstruction capabilities of Gaussian splatting and the spatial modelling strengths of the voxel map. At the core of our framework is an effective confidence modelling technique for the Gaussian splatting map to identify under-reconstructed areas, while utilising spatial information from the voxel map to target unexplored areas and assist in collision-free path planning. By actively collecting scene information in under-reconstructed and unexplored areas for map updates, our approach achieves superior Gaussian splatting reconstruction results compared to state-of-the-art approaches. Additionally, we demonstrate the real-world applicability of our framework using an unmanned aerial vehicle.

==> certificate/data.yaml <==
main_developer: Liren Jin 
code_inspected_by: Yue Pan
url_repo: https://github.com/dmar-bonn/active-gs
git_tag_results: ral2025
results_verified_by: Yue Pan
os: Ubuntu20.04


==> reviews/ReportOn24-4344v1.txt <==
The work on integrating Gaussian splatting with confidence modelling
for active scene reconstruction is an interesting topic to the field of
robotics. The proposed method shows promise in improving reconstruction
efficiency and quality through targeted viewpoint sampling. However,
the reviewers have identified several problems that need further
clarification and refinement.
Enhanced Experimental Analysis and Validation: The current experimental
results are insufficient, relying solely on PSNR for evaluation.
Additionally, the confidence formulation lacks rigorous theoretical
support and experimental validation. 
Optimization and Efficiency Improvements: The method employs random
sampling of viewpoints without optimization-based selection, and the
additional voxel map introduces significant computational and memory
overhead. 
Clarity, Presentation, and Comparison with Prior Work: The presentation
lacks clarity, especially in Figure 2, which does not adequately
illustrate the mapping pipeline. The paper also lacks a clear
comparison with prior GS-based active reconstruction methods and does
not fully explore the trade-offs between 2D and 3D Gaussian Splatting.
  For more details, please refer to the comments of reviewers.


==> reviews/Review401839_Reviewer1_Of24-4344v1.txt <==
Strengths:

1, This paper achieves active exploration and reconstruction of unknown
scene based on the 2D gaussian splating, which is a important and
impactful task in the robotics area.

2, The real-world experiments conducted is appreciated.

3, The confidence formulation considers the view direction and
diversity, which is promising.

Weaknesses:

1, The experiment results and analysis is not enough. Only PSNR is not
adequate for quantitive evaluation. Authors could add more evaluation
metrics to compare with related works.

2, The confidence formulation is handcrafted, needs ablation studies to
analyze and evaluate the effectiveness and design choices.

3, The additional voxel map may cause computation and memory overhead,
authors are encouraged to add more analysis and ablation studies about
this.

==> reviews/Review401841_Reviewer2_Of24-4344v1.txt <==
This paper introduces an active scene reconstruction pipeline from
posed RGBD inputs. The authors propose using a hybrid representation
with 2D Gaussians for rendering and a coarse voxel map for exploration.
The authors defined the "confidence" of a Gaussian primitive based on
the visibilities across multiple viewpoints and introduced viewpoint
utility based on depth readings. The next best viewpoint will be
selected based on the predetermined utility function and cost of
distance. 

This paper is novel in using 2D Gaussian representation for active
mapping representation for a drone. The overall method is technically
sound and validated by simulated and real-world experiments. However,
the paper might be better if the following questions are addressed. 


Limitations:
1. The author employs random samplings of viewpoints and then performs
selections that follow the paradigm in active learning. However, unlike
the typical active learning problem where the candidates are high
dimensional, like images or sentences, the candidates here are only
camera poses. It seems the objective function is differentiable, and
the minima can be found through optimizations. Did the author study the
effect of using an optimal viewpoint instead of the random sample?

2. The proposed method involved several heuristics that make sense but
are not rigorously supported by experiments or theory. For example, why
does the confidence modeling need to take forms as Eq.6-8? Similarly,
why would sampling viewpoints based on the normal direction be optimal?

3. The representations used by this method seem to be fragmented. The
authors assume the input RGBD is to be posed, which means the robot
needs to rely on onboard visual-inertial odometry to get an accurate
6DoF pose, which seems to be a duplication in information and
computing.
 
4. The reviewer understands that the point cloud-based active mapping
algorithm may not provide as good rendering as 3D GS, but it might
still be beneficial to see the differences in efficiency and
completeness compared to the proposed method so that the potential
reader could consider the pros and cons when adopting similar active
exploration architecture. 

5. The proposed method has no prior or long-term path planning. How
would the method make sure it won't be trapped in a local area and fly
back and forth from several high utility candidates rather than
exploring regions that might be far away?
 
Some minor issues in presentations:
- Fig.2 did not provide much information to help understand the mapping
pipeline. 
- Figures can be better if they use similar fonts and the style of the
paper. 

The paper presented an interesting, active exploration and mapping
system with 2D Gaussian representation, which brings high-quality
renderings. The proposed method is technically sound and clear.
However, the submission would have been better if the previous concerns
had been addressed. 


==> reviews/Review401843_Reviewer3_Of24-4344v1.txt <==
This paper presents ActiveGS, a framework for active scene
reconstruction integrating Gaussian splatting (GS) with confidence
modelling and a hybrid map representation. The method enables targeted
viewpoint sampling, improving reconstruction efficiency and quality.
The extensive experimental validation, including both simulation and
real-world UAV tests, demonstrates its effectiveness over
state-of-the-art approaches. However, some areas require further
clarification and minor refinements.

1. Novelty Clarification: A more explicit comparison with prior
GS-based active reconstruction methods (e.g., GS-Planner)
should be provided to highlight key innovations.

2. Ablation Study on Confidence Modelling: Additional analysis on how
confidence modeling affects information gain and final viewpoints, with
a more intuitive representation.

3. Using 2DGS instead of 3DGS enables more accurate depth estimation
and allows the integration of normal information into the optimization
process, but what are the trade-offs?

Overall, this work presents a high contribution to active scene
reconstruction. Addressing these minor refinements will further improve
its clarity and impact. I recommend minor revisions before final
acceptance.
